Identifying Ionized Regions in Noisy Redshifted 21 cm Data Sets

One of the most promising approaches for studying reionization is to use the redshifted 21 cm line. Early generations of redshifted 21 cm surveys will not, however, have the sensitivity to make detailed maps of the reionization process, and will instead focus on statistical measurements. Here we show that it may nonetheless be possible to {\em directly identify ionized regions} in upcoming data sets by applying suitable filters to the noisy data. The locations of prominent minima in the filtered data correspond well with the positions of ionized regions. In particular, we corrupt semi-numeric simulations of the redshifted 21 cm signal during reionization with thermal noise at the level expected for a 500 antenna tile version of the Murchison Widefield Array (MWA), and mimic the degrading effects of foreground cleaning. Using a matched filter technique, we find that the MWA should be able to directly identify ionized regions despite the large thermal noise. In a plausible fiducial model in which ~20% of the volume of the Universe is neutral at z ~ 7, we find that a 500-tile MWA may directly identify as many as ~150 ionized regions in a 6 MHz portion of its survey volume and roughly determine the size of each of these regions. This may, in turn, allow interesting multi-wavelength follow-up observations, comparing galaxy properties inside and outside of ionized regions. We discuss how the optimal configuration of radio antenna tiles for detecting ionized regions with a matched filter technique differs from the optimal design for measuring power spectra. These considerations have potentially important implications for the design of future redshifted 21 cm surveys.

==> abstract.txt <==
One of the most promising approaches for studying reionization is to
use the redshifted 21 cm line. Early generations of redshifted 21 cm
surveys will not, however, have the sensitivity to make detailed maps
of the reionization process, and will instead focus on statistical
measurements. Here we show that it may nonetheless be possible to {\em directly identify ionized
  regions} in upcoming data sets by applying suitable filters to the noisy data. The locations
of prominent minima in the filtered data correspond well with the positions of ionized regions.
In particular,
we corrupt semi-numeric simulations of the redshifted 21 cm signal
during reionization with thermal noise at the level expected for a 500
antenna tile version of the Murchison Widefield Array (MWA), and mimic
the degrading effects of foreground cleaning. Using a matched filter
technique, we find that the MWA should be able to directly identify
ionized regions despite the large thermal noise. In a plausible fiducial 
model in which ~20% of
the volume of the Universe is neutral at z ~ 7, we find that a
500-tile MWA may directly identify as many as ~150 ionized
regions in a 6 MHz portion of its survey volume and roughly determine the size of each of
these regions. This may, in turn,
allow interesting multi-wavelength follow-up observations, comparing
galaxy properties inside and outside of ionized regions. We discuss
how the optimal configuration of radio antenna tiles for detecting
ionized regions with a matched filter technique differs
from the optimal design for measuring power spectra. These considerations
have potentially important implications for the design of future
redshifted 21 cm surveys.

